Dynamic Learning Rate Scheduling based on Loss Changes Leads to Faster Convergence

Despite significant advances in optimizers for training, most research works use common scheduler choices like Cosine or exponential decay. In this paper, we study \emph{GreedyLR}, a novel scheduler that adaptively adjusts the learning rate during training based on the current loss. To validate the effectiveness of our proposed scheduler, we conduct experiments on several NLP, CV, and LLM tasks with up to $7B$ parameters, including both fine-tuning and pre-training experiments. The results show that our approach outperforms several state-of-the-art schedulers in terms of accuracy, speed, and convergence. We also provide a theoretical analysis of the GreedyLR algorithm, including a proof of convergence and derivation of the optimal scaling factor $F$ that maximizes the convergence rate, along with experiments to show robustness of the algorithm to realistic noisy landscapes. Our scheduler is easy to implement, computationally efficient, and could be considered a good default scheduler for training.

==> data/large-model-results-summary.csv <==
Dataset,Model,Number of Parameters (in Billions),Cosine hyperparameters,Greedy hyperparameters,Train Steps,PEFT r,PEFT Alpha,delta loss (greedy - cosine) @ 10%,delta loss (greedy - cosine) @ 50%,delta loss (greedy - cosine) @ 80%,delta loss (greedy - cosine) @ 100%
b-mc2/sql-create-context,google/gemma-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.97,451,128,256,47% better,0.7% better,0.8% better,1.5% better
b-mc2/sql-create-context,tiiuae/falcon-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.97,459,128,256,4% better,0.7% better,0.3% better,0.2% better
jpacifico/French-Alpaca-dataset-Instruct-55K,google/gemma-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.97,488,128,256,21% better,9% worse,20% worse,28% worse
jpacifico/French-Alpaca-dataset-Instruct-55K,tiiuae/falcon-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.97,416,128,256,12% better,3% better,5% better,3% better
w601sxs/simpleCoT,tiiuae/falcon-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.9,190,16,32,1.1% better,1.8% better,3.2% better,5.1% better
w601sxs/simpleCoT,microsoft/phi2,2,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.9,190,16,32,1% better,0.5% better,1.3% better,1.6% better

==> data/llama32_1b_pretraining_run4.csv <==
step,scheduler,loss,learning_rate
1,cosine,12.194999694824219,1.9999999949504854e-06
10,cosine,11.722700119018555,1.9999999494757503e-05
20,cosine,9.479599952697754,3.9999998989515007e-05
30,cosine,8.364500045776367,5.999999848427251e-05
40,cosine,7.1834001541137695,7.999999797903001e-05
50,cosine,6.415900230407715,9.999999747378752e-05
60,cosine,5.872200012207031,0.00011999999696854502
70,cosine,5.462200164794922,0.00014000000373926014
80,cosine,5.1605000495910645,0.00015999999595806003
90,cosine,4.906899929046631,0.00018000000272877514
100,cosine,4.665599822998047,0.00019999999494757503
110,cosine,4.523399829864502,0.0001999390806304291
120,cosine,4.360000133514404,0.0001997564104385674
130,cosine,4.233799934387207,0.00019945218809880316
140,cosine,4.1118998527526855,0.00019902680651284754
150,cosine,3.979599952697754,0.00019848077499773353
160,cosine,3.9045000076293945,0.00019781476294156164
170,cosine,3.813199996948242,0.00019702957069966942
180,cosine,3.7174999713897705,0.00019612617325037718
190,cosine,3.621500015258789,0.0001951056474354118
200,cosine,3.5262999534606934,0.0001939692592713982
210,cosine,3.419800043106079,0.000192718391190283
220,cosine,3.343600034713745,0.00019135454203933477
230,cosine,3.315700054168701,0.00018987939984072
240,cosine,3.2244999408721924,0.00018829475448001176
250,cosine,3.1644999980926514,0.00018660254136193544
260,cosine,3.114500045776367,0.00018480481230653822
270,cosine,3.0357000827789307,0.00018290375010110438
280,cosine,2.975399971008301,0.00018090169760398567
290,cosine,2.9351999759674072,0.00017880107043311
300,cosine,2.8879001140594482,0.0001766044442774728
310,cosine,2.8784000873565674,0.00017431448213756084
320,cosine,2.829699993133545,0.000171933977981098
330,cosine,2.796999931335449,0.00016946584219112992
340,cosine,2.7625999450683594,0.00016691305791027844
350,cosine,2.771199941635132,0.00016427875380031765
360,cosine,2.7256999015808105,0.000161566145834513
370,cosine,2.7193000316619873,0.00015877852274570614
380,cosine,2.6898999214172363,0.00015591928968206048
390,cosine,2.623800039291382,0.0001529919245513156
400,cosine,2.6393001079559326,0.0001500000071246177
410,cosine,2.6082000732421875,0.00014694716082885861
420,cosine,2.643899917602539,0.00014383711095433682
430,cosine,2.5780999660491943,0.00014067367010284215
440,cosine,2.5871999263763428,0.00013746066542807966
450,cosine,2.5717999935150146,0.0001342020113952458
460,cosine,2.5511999130249023,0.0001309016952291131
470,cosine,2.504499912261963,0.00012756373325828463
480,cosine,2.5155999660491943,0.00012419218546710908
490,cosine,2.5220999717712402,0.0001207911700475961
500,cosine,2.490499973297119,0.00011736481974367052
510,cosine,2.4244000911712646,0.0001139173109550029
520,cosine,2.492799997329712,0.00011045284918509424
530,cosine,2.4518001079559326,0.00010697564721340314
540,cosine,2.480799913406372,0.00010348994692321867
550,cosine,2.4379000663757324,9.999999747378752e-05
560,cosine,2.4465999603271484,9.651004802435637e-05
570,cosine,2.4516000747680664,9.302435501012951e-05
580,cosine,2.447700023651123,8.954715303843841e-05
590,cosine,2.4279000759124756,8.608269126852974e-05
600,cosine,2.4298999309539795,8.263518247986212e-05
610,cosine,2.4316999912261963,7.920883217593655e-05
620,cosine,2.426500082015991,7.580780948046595e-05
630,cosine,2.360599994659424,7.24362616892904e-05
640,cosine,2.3945000171661377,6.909829971846193e-05
650,cosine,2.3664000034332275,6.579798355232924e-05
660,cosine,2.3975000381469727,6.25393440714106e-05
670,cosine,2.371799945831299,5.93263357586693e-05
680,cosine,2.350399971008301,5.616288399323821e-05
690,cosine,2.3568999767303467,5.305284503265284e-05
700,cosine,2.334700107574463,4.999999873689376e-05
710,cosine,2.345099925994873,4.7008074034238234e-05
720,cosine,2.384399890899658,4.408070890349336e-05
730,cosine,2.3292999267578125,4.12214758398477e-05
740,cosine,2.365499973297119,3.843385275104083e-05
750,cosine,2.326200008392334,3.572123750927858e-05
760,cosine,2.3336000442504883,3.30869406752754e-05
770,cosine,2.332200050354004,3.053416367038153e-05
780,cosine,2.338399887084961,2.8066020604455844e-05
790,cosine,2.2880001068115234,2.56855182669824e-05
800,cosine,2.2771999835968018,2.339555612707045e-05
810,cosine,2.3203001022338867,2.1198924514465034e-05
820,cosine,2.2829999923706055,1.9098300981568173e-05
830,cosine,2.331899881362915,1.709624302748125e-05
840,cosine,2.2776999473571777,1.5195190826489124e-05
850,cosine,2.28439998626709,1.3397459952102508e-05
860,cosine,2.262500047683716,1.1705240467563272e-05
870,cosine,2.334199905395508,1.0120595106855035e-05
880,cosine,2.313699960708618,8.64545381773496e-06
890,cosine,2.3010001182556152,7.2816146712284535e-06
900,cosine,2.323699951171875,6.0307379499136005e-06
910,cosine,2.289299964904785,4.894348421657924e-06
920,cosine,2.31469988822937,3.873830337397521e-06
930,cosine,2.293100118637085,2.970427431137068e-06
940,cosine,2.27620005607605,2.185239964092034e-06
950,cosine,2.3148000240325928,1.5192247246886836e-06
960,cosine,2.3004000186920166,9.731930958878365e-07
970,cosine,2.280400037765503,5.478104867506772e-07
980,cosine,2.2929999828338623,2.435949681967031e-07
990,cosine,2.2916998863220215,6.091730142543383e-08
1000,cosine,2.2804999351501465,0.0
1,greedy,12.194999694824219,0.00019999999494757503
10,greedy,9.037599563598633,0.00019999999494757503
20,greedy,7.119500160217285,0.00021052631200291216
30,greedy,6.810999870300293,0.00022160664957482368
40,greedy,6.250100135803223,0.00022160664957482368
50,greedy,5.7642998695373535,0.000233270155149512
60,greedy,5.417200088500977,0.00024554753326810896
70,greedy,5.164999961853027,0.00025847108918242157
80,greedy,4.974400043487549,0.0002720748307183385
90,greedy,4.811100006103516,0.0002720748307183385
100,greedy,4.61870002746582,0.0002863945555873215
110,greedy,4.580100059509277,0.0002863945555873215
120,greedy,4.4182000160217285,0.0003014679532498121
130,greedy,4.304500102996826,0.0003014679532498121
140,greedy,4.205399990081787,0.0003014679532498121
150,greedy,4.087299823760986,0.0003014679532498121
160,greedy,4.039999961853027,0.0003014679532498121
170,greedy,3.9456000328063965,0.0003014679532498121
180,greedy,3.8357999324798584,0.0003014679532498121
190,greedy,3.7430999279022217,0.0003014679532498121
200,greedy,3.648699998855591,0.0002863945555873215
210,greedy,3.5211000442504883,0.0002863945555873215
220,greedy,3.429500102996826,0.0002863945555873215
230,greedy,3.3857998847961426,0.0002863945555873215
240,greedy,3.275099992752075,0.0002863945555873215
250,greedy,3.1998000144958496,0.0002863945555873215
260,greedy,3.1363000869750977,0.0002863945555873215
270,greedy,3.0416998863220215,0.0002863945555873215
280,greedy,2.9781999588012695,0.0002863945555873215
290,greedy,2.9316999912261963,0.0002720748307183385
300,greedy,2.8701000213623047,0.0002720748307183385
310,greedy,2.8540000915527344,0.0002720748307183385
320,greedy,2.7978999614715576,0.0002720748307183385
330,greedy,2.7630999088287354,0.0002720748307183385
340,greedy,2.7204999923706055,0.0002720748307183385
350,greedy,2.7230000495910645,0.0002720748307183385
360,greedy,2.677000045776367,0.0002720748307183385
370,greedy,2.668800115585327,0.0002720748307183385
380,greedy,2.6326000690460205,0.00025847108918242157
390,greedy,2.565999984741211,0.00025847108918242157
400,greedy,2.5792999267578125,0.00025847108918242157
410,greedy,2.5452001094818115,0.00025847108918242157
420,greedy,2.5794999599456787,0.00024554753326810896
430,greedy,2.5160000324249268,0.00024554753326810896
440,greedy,2.5232999324798584,0.00024554753326810896
450,greedy,2.505000114440918,0.000233270155149512
460,greedy,2.4807000160217285,0.000233270155149512
470,greedy,2.4340999126434326,0.000233270155149512
480,greedy,2.44320011138916,0.00022160664957482368
490,greedy,2.4489998817443848,0.00021052631200291216
500,greedy,2.416300058364868,0.00019999999494757503
510,greedy,2.351599931716919,0.00019999999494757503
520,greedy,2.418800115585327,0.00019999999494757503
530,greedy,2.379699945449829,0.00019999999494757503
540,greedy,2.406399965286255,0.00019999999494757503
550,greedy,2.363600015640259,0.00019999999494757503
560,greedy,2.37280011177063,0.00019999999494757503
570,greedy,2.3775999546051025,0.0001900000061141327
580,greedy,2.3724000453948975,0.0001900000061141327
590,greedy,2.352799892425537,0.00018050000653602183
600,greedy,2.3531999588012695,0.00018050000653602183
610,greedy,2.3538999557495117,0.00017147499602288008
620,greedy,2.3464999198913574,0.00017147499602288008
630,greedy,2.282599925994873,0.00017147499602288008
640,greedy,2.3152999877929688,0.00017147499602288008
650,greedy,2.2855000495910645,0.0001629012549528852
660,greedy,2.3173999786376953,0.00015475618420168757
670,greedy,2.2918999195098877,0.00014701837790198624
680,greedy,2.267699956893921,0.0001396674633724615
690,greedy,2.272700071334839,0.00013268408656585962
700,greedy,2.251499891281128,0.00013268408656585962
710,greedy,2.259700059890747,0.00013268408656585962
720,greedy,2.296999931335449,0.0001260498829651624
730,greedy,2.2435998916625977,0.0001197473902720958
740,greedy,2.2767999172210693,0.00011376001930329949
750,greedy,2.2385001182556152,0.00010807201761053875
760,greedy,2.244800090789795,0.00010266841854900122
770,greedy,2.2393999099731445,0.00010266841854900122
780,greedy,2.244800090789795,9.753499762155116e-05
790,greedy,2.19569993019104,9.265824337489903e-05
800,greedy,2.1847000122070312,8.802533557172865e-05
810,greedy,2.2239999771118164,8.362406515516341e-05
820,greedy,2.1861000061035156,7.944286335259676e-05
830,greedy,2.2314999103546143,7.547072164015844e-05
840,greedy,2.1791999340057373,7.169718446675688e-05
850,greedy,2.184499979019165,6.811232742620632e-05
860,greedy,2.16129994392395,6.470670632552356e-05
870,greedy,2.228800058364868,6.147137173684314e-05
880,greedy,2.209399938583374,6.147137173684314e-05
890,greedy,2.194700002670288,5.839780351379886e-05
900,greedy,2.213200092315674,5.547791442950256e-05
910,greedy,2.178999900817871,5.270401743473485e-05
920,greedy,2.202199935913086,5.006881838198751e-05
930,greedy,2.1793999671936035,4.7565376007696614e-05
940,greedy,2.1614999771118164,4.518710920820013e-05
950,greedy,2.1958999633789062,4.292775338399224e-05
960,greedy,2.1810998916625977,4.0781364077702165e-05
970,greedy,2.160799980163574,4.0781364077702165e-05
980,greedy,2.1707000732421875,3.8742295146221295e-05
990,greedy,2.1689999103546143,3.680518057080917e-05
1000,greedy,2.1572999954223633,3.4964923543157056e-05


==> greedylr-paper/data/large-model-results-summary.csv <==
Dataset,Model,Number of Parameters (in Billions),Cosine hyperparameters,Greedy hyperparameters,Train Steps,PEFT r,PEFT Alpha,delta loss (greedy - cosine) @ 10%,delta loss (greedy - cosine) @ 50%,delta loss (greedy - cosine) @ 80%,delta loss (greedy - cosine) @ 100%
b-mc2/sql-create-context,google/gemma-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.97,451,128,256,47% better,0.7% better,0.8% better,1.5% better
b-mc2/sql-create-context,tiiuae/falcon-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.97,459,128,256,4% better,0.7% better,0.3% better,0.2% better
jpacifico/French-Alpaca-dataset-Instruct-55K,google/gemma-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.97,488,128,256,21% better,9% worse,20% worse,28% worse
jpacifico/French-Alpaca-dataset-Instruct-55K,tiiuae/falcon-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.97,416,128,256,12% better,3% better,5% better,3% better
w601sxs/simpleCoT,tiiuae/falcon-7b,7,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.9,190,16,32,1.1% better,1.8% better,3.2% better,5.1% better
w601sxs/simpleCoT,microsoft/phi2,2,warmup_ratio=0.05,min_lr=1.85e-05;smooth=True;factor=0.9,190,16,32,1% better,0.5% better,1.3% better,1.6% better

==> greedylr-paper/data/llama32_1b_pretraining_run4.csv <==
step,scheduler,loss,learning_rate
1,cosine,12.194999694824219,1.9999999949504854e-06
10,cosine,11.722700119018555,1.9999999494757503e-05
20,cosine,9.479599952697754,3.9999998989515007e-05
30,cosine,8.364500045776367,5.999999848427251e-05
40,cosine,7.1834001541137695,7.999999797903001e-05
50,cosine,6.415900230407715,9.999999747378752e-05
60,cosine,5.872200012207031,0.00011999999696854502
70,cosine,5.462200164794922,0.00014000000373926014
80,cosine,5.1605000495910645,0.00015999999595806003
90,cosine,4.906899929046631,0.00018000000272877514
100,cosine,4.665599822998047,0.00019999999494757503
110,cosine,4.523399829864502,0.0001999390806304291
120,cosine,4.360000133514404,0.0001997564104385674
130,cosine,4.233799934387207,0.00019945218809880316
140,cosine,4.1118998527526855,0.00019902680651284754
150,cosine,3.979599952697754,0.00019848077499773353
160,cosine,3.9045000076293945,0.00019781476294156164
170,cosine,3.813199996948242,0.00019702957069966942
180,cosine,3.7174999713897705,0.00019612617325037718
190,cosine,3.621500015258789,0.0001951056474354118
200,cosine,3.5262999534606934,0.0001939692592713982
210,cosine,3.419800043106079,0.000192718391190283
220,cosine,3.343600034713745,0.00019135454203933477
230,cosine,3.315700054168701,0.00018987939984072
240,cosine,3.2244999408721924,0.00018829475448001176
250,cosine,3.1644999980926514,0.00018660254136193544
260,cosine,3.114500045776367,0.00018480481230653822
270,cosine,3.0357000827789307,0.00018290375010110438
280,cosine,2.975399971008301,0.00018090169760398567
290,cosine,2.9351999759674072,0.00017880107043311
300,cosine,2.8879001140594482,0.0001766044442774728
310,cosine,2.8784000873565674,0.00017431448213756084
320,cosine,2.829699993133545,0.000171933977981098
330,cosine,2.796999931335449,0.00016946584219112992
340,cosine,2.7625999450683594,0.00016691305791027844
350,cosine,2.771199941635132,0.00016427875380031765
360,cosine,2.7256999015808105,0.000161566145834513
370,cosine,2.7193000316619873,0.00015877852274570614
380,cosine,2.6898999214172363,0.00015591928968206048
390,cosine,2.623800039291382,0.0001529919245513156
400,cosine,2.6393001079559326,0.0001500000071246177
410,cosine,2.6082000732421875,0.00014694716082885861
420,cosine,2.643899917602539,0.00014383711095433682
430,cosine,2.5780999660491943,0.00014067367010284215
440,cosine,2.5871999263763428,0.00013746066542807966
450,cosine,2.5717999935150146,0.0001342020113952458
460,cosine,2.5511999130249023,0.0001309016952291131
470,cosine,2.504499912261963,0.00012756373325828463
480,cosine,2.5155999660491943,0.00012419218546710908
490,cosine,2.5220999717712402,0.0001207911700475961
500,cosine,2.490499973297119,0.00011736481974367052
510,cosine,2.4244000911712646,0.0001139173109550029
520,cosine,2.492799997329712,0.00011045284918509424
530,cosine,2.4518001079559326,0.00010697564721340314
540,cosine,2.480799913406372,0.00010348994692321867
550,cosine,2.4379000663757324,9.999999747378752e-05
560,cosine,2.4465999603271484,9.651004802435637e-05
570,cosine,2.4516000747680664,9.302435501012951e-05
580,cosine,2.447700023651123,8.954715303843841e-05
590,cosine,2.4279000759124756,8.608269126852974e-05
600,cosine,2.4298999309539795,8.263518247986212e-05
610,cosine,2.4316999912261963,7.920883217593655e-05
620,cosine,2.426500082015991,7.580780948046595e-05
630,cosine,2.360599994659424,7.24362616892904e-05
640,cosine,2.3945000171661377,6.909829971846193e-05
650,cosine,2.3664000034332275,6.579798355232924e-05
660,cosine,2.3975000381469727,6.25393440714106e-05
670,cosine,2.371799945831299,5.93263357586693e-05
680,cosine,2.350399971008301,5.616288399323821e-05
690,cosine,2.3568999767303467,5.305284503265284e-05
700,cosine,2.334700107574463,4.999999873689376e-05
710,cosine,2.345099925994873,4.7008074034238234e-05
720,cosine,2.384399890899658,4.408070890349336e-05
730,cosine,2.3292999267578125,4.12214758398477e-05
740,cosine,2.365499973297119,3.843385275104083e-05
750,cosine,2.326200008392334,3.572123750927858e-05
760,cosine,2.3336000442504883,3.30869406752754e-05
770,cosine,2.332200050354004,3.053416367038153e-05
780,cosine,2.338399887084961,2.8066020604455844e-05
790,cosine,2.2880001068115234,2.56855182669824e-05
800,cosine,2.2771999835968018,2.339555612707045e-05
810,cosine,2.3203001022338867,2.1198924514465034e-05
820,cosine,2.2829999923706055,1.9098300981568173e-05
830,cosine,2.331899881362915,1.709624302748125e-05
840,cosine,2.2776999473571777,1.5195190826489124e-05
850,cosine,2.28439998626709,1.3397459952102508e-05
860,cosine,2.262500047683716,1.1705240467563272e-05
870,cosine,2.334199905395508,1.0120595106855035e-05
880,cosine,2.313699960708618,8.64545381773496e-06
890,cosine,2.3010001182556152,7.2816146712284535e-06
900,cosine,2.323699951171875,6.0307379499136005e-06
910,cosine,2.289299964904785,4.894348421657924e-06
920,cosine,2.31469988822937,3.873830337397521e-06
930,cosine,2.293100118637085,2.970427431137068e-06
940,cosine,2.27620005607605,2.185239964092034e-06
950,cosine,2.3148000240325928,1.5192247246886836e-06
960,cosine,2.3004000186920166,9.731930958878365e-07
970,cosine,2.280400037765503,5.478104867506772e-07
980,cosine,2.2929999828338623,2.435949681967031e-07
990,cosine,2.2916998863220215,6.091730142543383e-08
1000,cosine,2.2804999351501465,0.0
1,greedy,12.194999694824219,0.00019999999494757503
10,greedy,9.037599563598633,0.00019999999494757503
20,greedy,7.119500160217285,0.00021052631200291216
30,greedy,6.810999870300293,0.00022160664957482368
40,greedy,6.250100135803223,0.00022160664957482368
50,greedy,5.7642998695373535,0.000233270155149512
60,greedy,5.417200088500977,0.00024554753326810896
70,greedy,5.164999961853027,0.00025847108918242157
80,greedy,4.974400043487549,0.0002720748307183385
90,greedy,4.811100006103516,0.0002720748307183385
100,greedy,4.61870002746582,0.0002863945555873215
110,greedy,4.580100059509277,0.0002863945555873215
120,greedy,4.4182000160217285,0.0003014679532498121
130,greedy,4.304500102996826,0.0003014679532498121
140,greedy,4.205399990081787,0.0003014679532498121
150,greedy,4.087299823760986,0.0003014679532498121
160,greedy,4.039999961853027,0.0003014679532498121
170,greedy,3.9456000328063965,0.0003014679532498121
180,greedy,3.8357999324798584,0.0003014679532498121
190,greedy,3.7430999279022217,0.0003014679532498121
200,greedy,3.648699998855591,0.0002863945555873215
210,greedy,3.5211000442504883,0.0002863945555873215
220,greedy,3.429500102996826,0.0002863945555873215
230,greedy,3.3857998847961426,0.0002863945555873215
240,greedy,3.275099992752075,0.0002863945555873215
250,greedy,3.1998000144958496,0.0002863945555873215
260,greedy,3.1363000869750977,0.0002863945555873215
270,greedy,3.0416998863220215,0.0002863945555873215
280,greedy,2.9781999588012695,0.0002863945555873215
290,greedy,2.9316999912261963,0.0002720748307183385
300,greedy,2.8701000213623047,0.0002720748307183385
310,greedy,2.8540000915527344,0.0002720748307183385
320,greedy,2.7978999614715576,0.0002720748307183385
330,greedy,2.7630999088287354,0.0002720748307183385
340,greedy,2.7204999923706055,0.0002720748307183385
350,greedy,2.7230000495910645,0.0002720748307183385
360,greedy,2.677000045776367,0.0002720748307183385
370,greedy,2.668800115585327,0.0002720748307183385
380,greedy,2.6326000690460205,0.00025847108918242157
390,greedy,2.565999984741211,0.00025847108918242157
400,greedy,2.5792999267578125,0.00025847108918242157
410,greedy,2.5452001094818115,0.00025847108918242157
420,greedy,2.5794999599456787,0.00024554753326810896
430,greedy,2.5160000324249268,0.00024554753326810896
440,greedy,2.5232999324798584,0.00024554753326810896
450,greedy,2.505000114440918,0.000233270155149512
460,greedy,2.4807000160217285,0.000233270155149512
470,greedy,2.4340999126434326,0.000233270155149512
480,greedy,2.44320011138916,0.00022160664957482368
490,greedy,2.4489998817443848,0.00021052631200291216
500,greedy,2.416300058364868,0.00019999999494757503
510,greedy,2.351599931716919,0.00019999999494757503
520,greedy,2.418800115585327,0.00019999999494757503
530,greedy,2.379699945449829,0.00019999999494757503
540,greedy,2.406399965286255,0.00019999999494757503
550,greedy,2.363600015640259,0.00019999999494757503
560,greedy,2.37280011177063,0.00019999999494757503
570,greedy,2.3775999546051025,0.0001900000061141327
580,greedy,2.3724000453948975,0.0001900000061141327
590,greedy,2.352799892425537,0.00018050000653602183
600,greedy,2.3531999588012695,0.00018050000653602183
610,greedy,2.3538999557495117,0.00017147499602288008
620,greedy,2.3464999198913574,0.00017147499602288008
630,greedy,2.282599925994873,0.00017147499602288008
640,greedy,2.3152999877929688,0.00017147499602288008
650,greedy,2.2855000495910645,0.0001629012549528852
660,greedy,2.3173999786376953,0.00015475618420168757
670,greedy,2.2918999195098877,0.00014701837790198624
680,greedy,2.267699956893921,0.0001396674633724615
690,greedy,2.272700071334839,0.00013268408656585962
700,greedy,2.251499891281128,0.00013268408656585962
710,greedy,2.259700059890747,0.00013268408656585962
720,greedy,2.296999931335449,0.0001260498829651624
730,greedy,2.2435998916625977,0.0001197473902720958
740,greedy,2.2767999172210693,0.00011376001930329949
750,greedy,2.2385001182556152,0.00010807201761053875
760,greedy,2.244800090789795,0.00010266841854900122
770,greedy,2.2393999099731445,0.00010266841854900122
780,greedy,2.244800090789795,9.753499762155116e-05
790,greedy,2.19569993019104,9.265824337489903e-05
800,greedy,2.1847000122070312,8.802533557172865e-05
810,greedy,2.2239999771118164,8.362406515516341e-05
820,greedy,2.1861000061035156,7.944286335259676e-05
830,greedy,2.2314999103546143,7.547072164015844e-05
840,greedy,2.1791999340057373,7.169718446675688e-05
850,greedy,2.184499979019165,6.811232742620632e-05
860,greedy,2.16129994392395,6.470670632552356e-05
870,greedy,2.228800058364868,6.147137173684314e-05
880,greedy,2.209399938583374,6.147137173684314e-05
890,greedy,2.194700002670288,5.839780351379886e-05
900,greedy,2.213200092315674,5.547791442950256e-05
910,greedy,2.178999900817871,5.270401743473485e-05
920,greedy,2.202199935913086,5.006881838198751e-05
930,greedy,2.1793999671936035,4.7565376007696614e-05
940,greedy,2.1614999771118164,4.518710920820013e-05
950,greedy,2.1958999633789062,4.292775338399224e-05
960,greedy,2.1810998916625977,4.0781364077702165e-05
970,greedy,2.160799980163574,4.0781364077702165e-05
980,greedy,2.1707000732421875,3.8742295146221295e-05
990,greedy,2.1689999103546143,3.680518057080917e-05
1000,greedy,2.1572999954223633,3.4964923543157056e-05

